A numerical investigation of dimensionless numbers characterizing meltpool morphology of the laser powder bed fusion process

Microstructure evolution in metal additive manufacturing (AM) is a complex multi-physics and multi-scale problem. Understanding the impact of AM process conditions on the microstructure evolution and the resulting mechanical properties of the printed part is an active area of research. At the meltpool scale, the thermo-fluidic governing equations have been extensively modeled in the literature to understand the meltpool conditions and the thermal gradients in its vicinity. In many phenomena governed by partial differential equations, dimensional analysis and identification of important dimensionless numbers can provide significant insights into the process dynamics. In this context, a novel strategy using dimensional analysis and the method of linear least squares regression to numerically investigate the thermo-fluidic governing equations of the Laser Powder Bed Fusion AM process is presented in this work. First, the governing equations are solved using the Finite Element Method, and the model predictions are validated by comparing with experimentally estimated cooling rates, and with numerical results from the literature. Then, through dimensional analysis, an important dimensionless quantity - interpreted as a measure of heat absorbed by the powdered material and the meltpool, is identified. This dimensionless measure of heat absorbed, along with classical dimensionless quantities such as Peclet, Marangoni, and Stefan numbers, is used to investigate advective transport in the meltpool for different alloys. Further, the framework is used to study the variations of thermal gradients and the solidification cooling rate. Important correlations linking meltpool morphology and microstructure evolution related variables with classical dimensionless numbers are the key contribution of this work.

==> data/ARPeQ.txt <==
SS_PeQ	SS_AR	TI_PeQ	TI_AR	IN_PeQ	IN_AR	AL_PeQ	AL_AR	AZ_PeQ	AZ_AR
6.70E+01	2.03E+00	8.42E+01	1.76E+00	6.73E+01	1.85E+00	3.58E+01	1.59E+00	3.42E+01	1.56E+00
7.65E+01	2.09E+00	1.05E+02	2.39E+00	8.38E+01	2.30E+00	4.09E+01	1.54E+00	3.99E+01	1.70E+00
8.61E+01	2.38E+00	1.26E+02	3.03E+00	1.01E+02	2.49E+00	4.60E+01	1.78E+00	4.56E+01	1.60E+00
9.57E+01	1.92E+00	1.47E+02	2.84E+00	1.17E+02	2.51E+00	5.11E+01	1.47E+00	5.12E+01	1.54E+00
1.05E+02	1.95E+00	1.68E+02	3.20E+00	1.34E+02	3.14E+00	5.62E+01	1.65E+00	5.69E+01	1.68E+00
1.15E+02	2.12E+00	1.68E+02	3.20E+00	1.51E+02	2.97E+00	6.13E+01	1.82E+00	6.26E+01	1.81E+00

==> data/ARPeQMaPr.txt <==
SS_AR		SS_PeQMaPr	TI_AR		TI_PeQMaPr	IN_AR		IN_PeQMaPr	AL_AR		AL_PeQMaPr	AZ_AR		AZ_PeQMaPr
2.03E+00	1.08E+03	1.76E+00	1.74E+05	1.85E+00	7.69E+04	1.59E+00	1.00E+01	1.56E+00	2.90E+01
2.09E+00	1.23E+03	2.39E+00	2.17E+05	2.30E+00	9.57E+04	1.54E+00	1.14E+01	1.70E+00	3.38E+01
2.38E+00	1.39E+03	3.03E+00	2.61E+05	2.49E+00	1.15E+05	1.78E+00	1.29E+01	1.60E+00	3.87E+01
1.92E+00	1.54E+03	2.84E+00	3.04E+05	2.51E+00	1.34E+05	1.47E+00	1.43E+01	1.54E+00	4.35E+01
1.95E+00	1.69E+03	3.20E+00	3.47E+05	3.14E+00	1.53E+05	1.65E+00	1.57E+01	1.68E+00	4.83E+01
2.12E+00	1.85E+03	3.20E+00	3.47E+05	2.97E+00	1.73E+05	1.82E+00	1.72E+01	1.81E+00	5.32E+01

==> data/AdvectMeasure.txt <==
SS_MaUhat	SS_PeU0	TI_MaUhat	TI_PeU0	IN_MaUhat	IN_PeU0	AL_MaUhat	AL_PeU0	AZ_MaUhat	AZ_PeU0
2.159E+02	7.970E-02	7.778E+03	8.501E-03	7.246E+03	1.421E-01	5.126E+01	1.134E+00	2.432E+01	1.230E+00
2.234E+02	1.677E-01	8.011E+03	1.205E-01	8.280E+03	2.403E+01	4.657E+01	2.704E-04	2.356E+01	1.329E+00
2.309E+02	2.131E-01	8.926E+03	2.614E+00	8.512E+03	2.852E+00	4.814E+01	8.773E-03	2.273E+01	2.923E-01
2.384E+02	2.797E-01	9.501E+03	3.074E+00	8.702E+03	8.954E+00	4.970E+01	1.719E-01	2.190E+01	1.846E-02
2.459E+02	8.207E-01	1.041E+04	3.812E+01	6.772E+03	8.061E-02	5.048E+01	2.261E-01	2.273E+01	2.923E-01
2.400E+02	1.754E-01	9.725E+03	6.401E+00	6.160E+03	4.376E-02	5.029E+01	1.596E-01	2.257E+01	1.181E-01
2.340E+02	7.127E-02	9.043E+03	1.651E+00	5.548E+03	1.294E-02	5.010E+01	7.514E-02	2.242E+01	3.006E-02
2.281E+02	4.140E-02	7.678E+03	1.515E-01	7.383E+03	1.825E-01	4.991E+01	3.096E-02	2.226E+01	4.431E-02
1.973E+02	2.402E-05	7.220E+03	7.286E-02	7.700E+03	3.753E-01	4.778E+01	1.058E-03	2.773E+01	1.326E+00
2.107E+02	5.035E-03	8.360E+03	2.930E-01	8.111E+03	1.152E+00	4.865E+01	5.705E-03	2.226E+01	5.391E-03
2.242E+02	6.709E-02	9.501E+03	3.180E+00	8.522E+03	2.463E+00	4.953E+01	2.105E-02	2.408E+01	8.084E-01
2.376E+02	9.174E-01	1.064E+04	1.535E+01	8.933E+03	5.447E+00	5.128E+01	1.883E-01	2.591E+01	1.580E+00

==> data/AdvectMeasureAZ.txt <==
AZ_MaUhat	AZ_PeU0
24.320	1.230
23.560	1.329
22.730	0.292
21.900	0.018
22.730	0.292
22.570	0.118
22.420	0.030
22.260	0.044
24.080	0.808

==> data/AdvectMeasureAl.txt <==
AL_MaUhat	AL_PeU0
51.260	1.13400
46.570	0.00027
48.140	0.00877
49.700	0.17190
50.480	0.22610
50.290	0.15960
50.100	0.07514
49.910	0.03096
47.780	0.00106
48.650	0.00571
49.530	0.02105
51.280	0.18830

==> data/AdvectMeasureIN.txt <==
IN_MaUhat	IN_PeU0
7246.00	0.14
8512.00	2.85
6772.00	0.08
6160.00	0.04
5548.00	0.01
7383.00	0.18
7700.00	0.38
8111.00	1.15
8522.00	2.46
8933.00	5.45

==> data/AdvectMeasureSS.txt <==
SS_MaUhat	SS_PeU0	Logx	FitLogy
215.9	0.080	215.9000	0.008381322
223.4	0.168	223.4000	0.033103237
230.9	0.213	230.9000	0.124947538
238.4	0.280	238.4000	0.452005739
245.9	0.821	245.9000	1.571309798
240.0	0.175	240.0000	0.591557817
234.0	0.071	234.0000	0.213652444
228.1	0.041	228.1000	0.076487347
197.3	0.000	197.3000	0.000223608
210.7	0.005	210.7000	0.003143446
224.2	0.067	224.2000	0.038222346
237.6	0.917	237.6000	0.394841598

==> data/AdvectMeasureTi.txt <==
TI_MaUhat	TI_PeU0
8011.0	0.121
8926.0	2.614
9501.0	3.074
10410.0	38.120
9725.0	6.401
9043.0	1.651
7678.0	0.152
7220.0	0.073
8360.0	0.293
9501.0	3.180
10640.0	15.350

==> data/AspectRatio.txt <==
SS_AR	SS_Uhat	SS_MaPrU	TI_AR	TI_Uhat	TI_MaPrU	IN_AR	IN_Uhat	IN_MaPrU	AL_AR	AL_Uhat	AL_MaPrU	AZ_AR	AZ_Uhat	AZ_MaPrU
1.875E+00	1.260E+00	2.029E+01	2.000E+00	1.177E+00	2.429E+03	1.833E+00	1.211E+00	1.383E+03	1.417E+00	1.225E+00	3.428E-01	1.615E+00	1.245E+00	1.057E+00
2.375E+00	1.304E+00	2.099E+01	2.333E+00	1.213E+00	2.502E+03	2.500E+00	1.384E+00	1.580E+03	1.333E+00	1.113E+00	3.115E-01	1.583E+00	1.207E+00	1.024E+00
2.250E+00	1.347E+00	2.170E+01	2.500E+00	1.351E+00	2.788E+03	3.000E+00	1.423E+00	1.624E+03	1.500E+00	1.150E+00	3.219E-01	1.333E+00	1.164E+00	9.879E-01
2.000E+00	1.391E+00	2.240E+01	3.000E+00	1.438E+00	2.967E+03	2.889E+00	1.454E+00	1.660E+03	1.667E+00	1.187E+00	3.324E-01	1.625E+00	1.121E+00	9.516E-01
2.200E+00	1.435E+00	2.311E+01	3.000E+00	1.576E+00	3.251E+03	3.000E+00	1.132E+00	1.292E+03	1.500E+00	1.206E+00	3.376E-01	1.333E+00	1.164E+00	9.879E-01
2.375E+00	1.400E+00	2.255E+01	3.000E+00	1.472E+00	3.037E+03	2.667E+00	1.030E+00	1.175E+03	1.600E+00	1.202E+00	3.363E-01	1.500E+00	1.156E+00	9.810E-01
2.250E+00	1.366E+00	2.199E+01	2.625E+00	1.369E+00	2.824E+03	3.500E+00	9.274E-01	1.059E+03	1.500E+00	1.197E+00	3.351E-01	1.500E+00	1.148E+00	9.742E-01
2.250E+00	1.331E+00	2.143E+01	3.000E+00	1.162E+00	2.398E+03	2.375E+00	1.234E+00	1.409E+03	1.750E+00	1.193E+00	3.338E-01	1.625E+00	1.140E+00	9.674E-01
1.000E+00	1.151E+00	1.854E+01	3.200E+00	1.093E+00	2.255E+03	2.875E+00	1.287E+00	1.469E+03	1.571E+00	1.142E+00	3.195E-01	1.556E+00	1.420E+00	1.205E+00
2.000E+00	1.230E+00	1.980E+01	2.625E+00	1.266E+00	2.611E+03	3.000E+00	1.356E+00	1.547E+03	1.625E+00	1.163E+00	3.254E-01	1.750E+00	1.140E+00	9.674E-01
2.000E+00	1.308E+00	2.107E+01	3.125E+00	1.438E+00	2.967E+03	3.250E+00	1.424E+00	1.626E+03	1.750E+00	1.183E+00	3.312E-01	1.667E+00	1.233E+00	1.047E+00
2.222E+00	1.387E+00	2.233E+01	3.500E+00	1.611E+00	3.323E+03	3.625E+00	1.493E+00	1.704E+03	1.700E+00	1.225E+00	3.430E-01	1.625E+00	1.327E+00	1.126E+00

==> data/AspectRatioAZ.txt <==
AZ_AR	AZ_Uhat	AZ_MaU
1.62E+00	1.211220304	2.43E+01
1.58E+00	1.383969627	2.36E+01
1.33E+00	1.422738326	2.27E+01
1.63E+00	1.454475635	2.19E+01
1.33E+00	1.131877033	2.27E+01
1.50E+00	1.029633717	2.26E+01
1.50E+00	0.927390401	2.24E+01
1.63E+00	1.234120349	2.23E+01
1.56E+00	1.286999854	2.77E+01
1.75E+00	1.355748014	2.23E+01
1.67E+00	1.424496174	2.41E+01
1.63E+00	1.493244333	2.59E+01

==> data/AspectRatioAl.txt <==
AL_AR	AL_Uhat	AL_MaU
1.33	1.11	46.57
1.50	1.15	48.14
1.67	1.19	49.70
1.50	1.21	50.48
1.60	1.20	50.29
1.75	1.19	49.91
1.57	1.14	47.78
1.63	1.16	48.65
1.75	1.18	49.53
1.70	1.23	51.28

==> data/AspectRatioIN.txt <==
IN_AR	IN_Uhat	IN_MaU
1.833	1.211	7246.232
2.500	1.384	8279.720
3.000	1.423	8511.657
2.889	1.454	8701.528
3.000	1.132	6771.554
2.667	1.030	6159.874
2.375	1.234	7383.233
2.875	1.287	7699.590
3.000	1.356	8110.881
3.250	1.424	8522.173
3.625	1.493	8933.465

==> data/AspectRatioSS.txt <==
SS_AR	SS_Uhat	SS_MaU
1.875	1.260	215.8741612
2.375	1.304	223.3812749
2.250	1.347	230.8883885
2.000	1.391	238.3955021
2.200	1.435	245.9026158
2.375	1.400	239.9672074
2.250	1.366	234.0317989
2.250	1.331	228.0963905
2.000	1.230	210.7246054
2.000	1.308	224.1671275
2.222	1.387	237.6096495

==> data/AspectRatioTi.txt <==
TI_AR	TI_Uhat	TI_MaU
2.00	1.177	7777.75
2.33	1.213	8010.78
2.50	1.351	8926.28
3.00	1.438	9500.55
3.00	1.576	10407.73
3.00	1.472	9725.26
2.63	1.369	9042.80
2.63	1.266	8360.33
3.13	1.438	9500.55
3.50	1.611	10640.76

==> data/DimlessQ.txt <==
SS_Q	SS_x	TI_Q	TI_x	IN_Q	IN_x	AL_Q	AL_x	AZ_Q	AZ_x
1.07E+02	1.00E+00	6.74E+01	1.00E+00	7.23E+01	1.00E+00	3.00E+02	1.00E+00	2.61E+02	1.00E+00
9.14E+01	2.00E+00	3.74E+01	2.00E+00	6.51E+01	2.00E+00	3.98E+02	2.00E+00	3.02E+02	2.00E+00
8.22E+01	3.00E+00	3.63E+01	3.00E+00	3.62E+01	3.00E+00	3.51E+02	3.00E+00	3.13E+02	3.00E+00
7.61E+01	4.00E+00	3.37E+01	4.00E+00	4.82E+01	4.00E+00	3.21E+02	4.00E+00	3.29E+02	4.00E+00
7.18E+01	5.00E+00	4.49E+01	5.00E+00	2.71E+01	5.00E+00	3.10E+02	5.00E+00	3.13E+02	5.00E+00
6.28E+01	6.00E+00	3.85E+01	6.00E+00	2.44E+01	6.00E+00	2.66E+02	6.00E+00	2.35E+02	6.00E+00
5.58E+01	7.00E+00	3.37E+01	7.00E+00	2.22E+01	7.00E+00	2.32E+02	7.00E+00	1.88E+02	7.00E+00
5.03E+01	8.00E+00	2.70E+01	8.00E+00	3.05E+01	8.00E+00	2.07E+02	8.00E+00	1.56E+02	8.00E+00
5.94E+01	9.00E+00	2.62E+01	9.00E+00	3.00E+01	9.00E+00	1.52E+02	9.00E+00	2.74E+02	9.00E+00
6.85E+01	1.00E+01	3.00E+01	1.00E+01	3.14E+01	1.00E+01	1.61E+02	1.00E+01	1.56E+02	1.00E+01
7.77E+01	1.10E+01	3.37E+01	1.10E+01	3.28E+01	1.10E+01	1.69E+02	1.10E+01	1.96E+02	1.10E+01
8.68E+01	1.20E+01	3.74E+01	1.20E+01	3.43E+01	1.20E+01	1.86E+02	1.20E+01	2.35E+02	1.20E+01

==> data/ExpValid.txt <==
ED	Exp	Thm	ThmFlud
0.16	15.7	12.8	17.0
0.13	26.0	18.0	26.7

==> data/Experimental.txt <==
1D_ED	1D_CR	2D_ED	2D_CR
2.32	27.70	0.16	15.70
1.98	10.50	0.13	19.90
1.72	8.70	0.12	19.00
2.58	9.70	0.17	22.70
2.20	6.80	0.15	27.80
1.92	5.50	0.13	26.00
2.84	6.40	0.19	19.70
2.42	5.10	0.16	22.50
2.11	5.00	0.14	27.40

==> data/Experimental3D.txt <==
3D_ED	3D_CR
0.18	15.00

==> data/FittedGradPeQ.txt <==
FitG	PeQ
0.205	35.75
0.213	39.86
0.224	45.56
0.234	51.08
0.235	51.25
0.244	56.18
0.256	62.64
0.265	67.33
0.283	76.54
0.296	83.81
0.301	86.10
0.319	95.67
0.328	100.53
0.337	105.25
0.355	114.81
0.360	117.32
0.377	126.31
0.392	134.11
0.417	147.36
0.424	151.12
0.457	168.41

==> data/GBi.txt <==
G		Bi
3.244E-01	5.479E-07
3.245E-01	5.479E-06
3.244E-01	5.479E-05
3.237E-01	5.479E-04
3.182E-01	5.479E-03

==> data/GMa.txt <==
G		Ma
3.239E-01	1.710E+00
3.239E-01	1.710E+01
3.245E-01	1.714E+02
3.380E-01	1.710E+03

==> data/GPr.txt <==
G		Pr
3.245E-01	9.397E-03
3.244E-01	9.397E-02
3.244E-01	9.397E-01
3.244E-01	9.397E+00
3.245E-01	9.397E+01

==> data/GSte.txt <==
G		Ste
3.245E-01	7.206E-02
3.746E-01	7.206E-01
3.765E-01	7.206E+00

==> data/GUhat.txt <==
SS_Uhat	SS_GM	TI_Uhat	TI_GM	IN_Uhat	IN_GM	AL_Uhat	AL_GM	AZ_Uhat	AZ_GM
1.260E+00	4.040E-01	1.177E+00	3.949E-01	1.211E+00	4.072E-01	1.225E+00	3.492E-01	1.245E+00	3.892E-01
1.304E+00	4.545E-01	1.213E+00	5.299E-01	1.384E+00	5.540E-01	1.113E+00	2.540E-01	1.207E+00	3.501E-01
1.347E+00	5.040E-01	1.351E+00	6.319E-01	1.423E+00	6.476E-01	1.150E+00	2.887E-01	1.164E+00	3.009E-01
1.391E+00	5.473E-01	1.438E+00	7.246E-01	1.454E+00	6.188E-01	1.187E+00	3.160E-01	1.121E+00	2.631E-01
1.435E+00	5.829E-01	1.576E+00	7.476E-01	1.132E+00	5.901E-01	1.206E+00	3.306E-01	1.164E+00	3.009E-01
1.400E+00	5.573E-01	1.472E+00	6.810E-01	1.030E+00	5.850E-01	1.202E+00	3.311E-01	1.156E+00	2.976E-01
1.366E+00	5.202E-01	1.369E+00	6.384E-01	9.274E-01	5.738E-01	1.197E+00	3.316E-01	1.148E+00	2.939E-01
1.331E+00	5.165E-01	1.162E+00	6.343E-01	1.234E+00	6.106E-01	1.193E+00	3.273E-01	1.140E+00	2.631E-01
1.151E+00	3.907E-01	1.093E+00	5.979E-01	1.287E+00	6.298E-01	1.142E+00	2.921E-01	1.420E+00	5.572E-01
1.230E+00	4.295E-01	1.266E+00	6.376E-01	1.356E+00	6.375E-01	1.163E+00	3.057E-01	1.140E+00	2.880E-01
1.308E+00	4.606E-01	1.438E+00	6.944E-01	1.424E+00	6.812E-01	1.183E+00	3.189E-01	1.233E+00	3.689E-01
1.387E+00	5.308E-01	1.611E+00	8.106E-01	1.493E+00	7.244E-01	1.225E+00	3.517E-01	1.327E+00	4.848E-01

==> data/GUhatAZ.txt <==
AZ_Uhat	AZ_GM
1.25E+00	3.89E-01
1.21E+00	3.50E-01
1.16E+00	3.01E-01
1.12E+00	2.63E-01
1.16E+00	3.01E-01
1.16E+00	2.98E-01
1.15E+00	2.94E-01
1.14E+00	2.63E-01
1.42E+00	5.57E-01
1.14E+00	2.88E-01
1.23E+00	3.69E-01
1.33E+00	4.85E-01

==> data/GUhatAl.txt <==
AL_Uhat	AL_GM
1.2250	0.3492
1.1130	0.2540
1.1500	0.2887
1.1870	0.3160
1.2060	0.3306
1.2020	0.3311
1.1970	0.3316
1.1930	0.3273
1.1420	0.2921
1.1630	0.3057
1.1830	0.3189
1.2250	0.3517

==> data/GUhatIN.txt <==
IN_Uhat	IN_GM
1.384	0.554
1.423	0.648
1.132	0.590
1.030	0.585
0.927	0.574
1.234	0.611
1.287	0.630
1.356	0.638
1.424	0.681
1.493	0.724

==> data/GUhatSS.txt <==
SS_Uhat	SS_GM
1.2600	0.4040
1.3040	0.4545
1.3470	0.5040
1.3910	0.5473
1.4350	0.5829
1.4000	0.5573
1.3660	0.5202
1.3310	0.5165
1.1510	0.3907
1.2300	0.4295
1.3080	0.4606
1.3870	0.5308

==> data/GUhatTi.txt <==
TI_Uhat	TI_GM
1.3510	0.6319
1.4380	0.7246
1.5760	0.7476
1.4720	0.6810
1.3690	0.6384
1.1620	0.6343
1.0930	0.5979
1.2660	0.6376
1.4380	0.6944
1.6110	0.8106

==> data/GradPeQ.txt <==
SS_G	SS_PeQ	TI_G	TI_PeQ	IN_G	IN_PeQ	AL_G	AL_PeQ	AZ_G	AZ_PeQ
0.28	67	0.30	84	0.27	67	0.18	36	0.17	34
0.29	77	0.30	105	0.28	84	0.20	41	0.20	40
0.31	86	0.38	126	0.34	101	0.23	46	0.22	46
0.32	96	0.41	147	0.37	117	0.25	51	0.24	51
0.35	105	0.45	168	0.38	134	0.26	56	0.26	57
0.36	115	0.45	168	0.43	151	0.27	61	0.27	63

==> data/MicroEvolution.txt <==
SS_PeQ	SS_GbyV	SS_GintoV	SS_SDAS	TI_PeQ	TI_GbyV	TI_GintoV	TI_SDAS	IN_PeQ	IN_GbyV	IN_GintoV	IN_SDAS	AL_PeQ	AL_GbyV	AL_GintoV	AL_SDAS	AZ_PeQ	AZ_GbyV	AZ_GintoV	AZ_SDAS
6.70E+01	6.01E+06	6.67E+07	2.26E-01	8.42E+01	8.74E+06	9.72E+07	1.87E-01	6.73E+01	5.22E+06	5.80E+07	7.09E-01	3.58E+01	1.49E+06	1.66E+07	2.92E-01	3.42E+01	1.46E+06	1.62E+07	1.49E-01
7.65E+01	8.38E+06	5.24E+07	2.23E-01	1.05E+02	1.17E+07	7.29E+07	1.87E-01	8.38E+01	6.50E+06	5.31E+07	6.93E-01	4.09E+01	2.27E+06	1.42E+07	2.80E-01	3.99E+01	2.26E+06	1.41E+07	1.40E-01
8.61E+01	1.10E+07	4.42E+07	2.20E-01	1.26E+02	1.64E+07	8.11E+07	1.74E-01	1.01E+02	8.95E+06	5.59E+07	6.52E-01	4.60E+01	3.24E+06	1.30E+07	2.68E-01	4.56E+01	3.10E+06	1.24E+07	1.35E-01
9.57E+01	1.34E+07	4.04E+07	2.17E-01	1.47E+02	1.97E+07	7.89E+07	1.70E-01	1.17E+02	1.08E+07	5.34E+07	6.36E-01	5.11E+01	4.20E+06	1.17E+07	2.62E-01	5.12E+01	4.13E+06	1.15E+07	1.29E-01
1.05E+02	1.76E+07	3.59E+07	2.12E-01	1.68E+02	2.40E+07	7.94E+07	1.64E-01	1.34E+02	1.23E+07	4.94E+07	6.31E-01	5.62E+01	5.21E+06	1.06E+07	2.56E-01	5.69E+01	5.20E+06	1.06E+07	1.25E-01
1.15E+02	2.06E+07	3.21E+07	2.10E-01	1.68E+02	2.40E+07	7.94E+07	1.64E-01	1.51E+02	1.54E+07	5.10E+07	6.04E-01	6.13E+01	6.18E+06	9.66E+06	2.53E-01	6.26E+01	6.18E+06	9.65E+06	1.23E-01

==> data/Microstruct1.txt <==
E_1	Pe_1	GbyV_1	GV_1	Size_1	Uhat
6.697E+01	6.283E-01	9.640E+07	8.680E+06	2.850E-01	1.260E+00
7.654E+01	8.377E-01	8.130E+07	1.300E+07	2.550E-01	1.304E+00
8.610E+01	1.047E+00	7.220E+07	1.800E+07	2.320E-01	1.347E+00
9.567E+01	1.257E+00	6.530E+07	2.350E+07	2.160E-01	1.391E+00

==> data/Microstruct2.txt <==
E_2	Pe_2	GbyV_2	GV_2	Size_2	Uhat
1.052E+02	1.466E+00	5.960E+07	2.920E+07	2.030E-01	1.435E+00
1.052E+02	1.675E+00	4.990E+07	3.190E+07	1.980E-01	1.400E+00
1.052E+02	1.885E+00	4.140E+07	3.350E+07	1.950E-01	1.366E+00
1.052E+02	2.094E+00	3.700E+07	3.700E+07	1.900E-01	1.331E+00

==> data/Microstruct3.txt <==
E_3	Pe_3	GbyV_3	GV_3	Size_3	Uhat
6.219E+01	1.047E+00	5.590E+07	1.400E+07	2.500E-01	1.151E+00
7.175E+01	1.047E+00	6.150E+07	1.540E+07	2.430E-01	1.230E+00
8.132E+01	1.047E+00	6.600E+07	1.650E+07	2.380E-01	1.308E+00
9.089E+01	1.047E+00	7.600E+07	1.900E+07	2.290E-01	1.387E+00

==> data/NonLabelGradPeQ.txt <==
G	    FitG	PeQ
0.28	0.26	67
0.29	0.28	77
0.31	0.30	86
0.32	0.32	96
0.35	0.34	105
0.36	0.36	115
0.30	0.30	84
0.30	0.34	105
0.38	0.38	126
0.41	0.42	147
0.45	0.46	168
0.27	0.27	67
0.28	0.30	84
0.34	0.33	101
0.37	0.36	117
0.38	0.39	134
0.43	0.42	151
0.18	0.21	36
0.20	0.21	41
0.23	0.22	46
0.25	0.23	51
0.26	0.24	56
0.27	0.25	61
0.17	0.20	34
0.20	0.21	40
0.22	0.22	46
0.24	0.23	51
0.26	0.25	57
0.27	0.26	63

==> data/TempP100.txt <==
Time	Temp	Exp
0.0	    0	    0
0.2	    528	    463
0.4	    887	    712
0.6	    1222	1076
0.8	    1486	1414
1.0	    1474	1575
1.2	    1335	1571
1.4	    1202	1438
1.6	    1057	1220
1.8	    934	    1018
2.0	    855	    848
2.2	    800	    766
2.4	    708	    678

==> data/TempP200.txt <==
Time	Temp	Exp
0.00	293	    293
0.24	853	    696
0.50	1638	1570
0.75	2296	2261
1.00	2616	2635
1.25	2542	2483
1.50	2185	2091
1.75	1757	1548
2.00	1415	1278
2.25	1192	1030

==> data/VelP100.txt <==
Time	Vel	    Exp
0.0	    0.00	0.00
0.2	    2.64	1.61
0.4	    3.44	2.95
0.6	    3.97	3.65
0.8	    4.25	4.09
1.0	    4.42	4.25
1.2	    4.51	4.41
1.4	    4.55	4.57
1.6	    4.56	4.56
1.8	    4.57	4.64
2.0	    4.60	4.69
2.2	    4.62	4.63
2.4	    4.62	4.68
2.6	    4.63	4.75
2.8	    4.69	4.72
3.0	    4.69	4.79
3.2	    4.69	4.77
3.4	    4.69	4.83

==> data/Volume.txt <==
SS_PeQMaPr	SS_PeQ	SS_VOL	TI_PeQMaPr	TI_PeQ	TI_VOL	IN_PeQMaPr	IN_PeQ	IN_VOL	AL_PeQMaPr	AL_PeQ	AL_VOL	AZ_PeQMaPr	AZ_PeQ	AZ_VOL
1.08E+03	6.70E+01	1.79E+01	1.74E+05	8.42E+01	6.02E+00	7.69E+04	6.73E+01	2.46E+00	1.00E+01	3.58E+01	1.45E+00	2.90E+01	3.42E+01	4.89E+00
1.23E+03	7.65E+01	1.96E+01	2.17E+05	1.05E+02	1.57E+01	9.57E+04	8.38E+01	3.31E+00	1.14E+01	4.09E+01	1.29E+01	3.38E+01	3.99E+01	1.57E+01
1.39E+03	8.61E+01	2.13E+01	2.61E+05	1.26E+02	2.39E+01	1.15E+05	1.01E+02	1.42E+01	1.29E+01	4.60E+01	1.67E+01	3.87E+01	4.56E+01	2.84E+01
1.54E+03	9.57E+01	3.34E+01	3.04E+05	1.47E+02	4.36E+01	1.34E+05	1.17E+02	2.13E+01	1.43E+01	5.11E+01	3.38E+01	4.35E+01	5.12E+01	4.05E+01
1.69E+03	1.05E+02	3.95E+01	3.47E+05	1.68E+02	2.91E+01	1.53E+05	1.34E+02	2.60E+01	1.57E+01	5.62E+01	4.16E+01	4.83E+01	5.69E+01	4.65E+01
1.85E+03	1.15E+02	4.59E+01	3.47E+05	1.68E+02	2.91E+01	1.73E+05	1.51E+02	2.54E+01	1.72E+01	6.13E+01	5.55E+01	5.32E+01	6.26E+01	5.67E+01

==> data/VolumeUhat.txt <==
SS_x	SS_Vol	TI_x	TI_Vol	IN_x	IN_Vol	AL_x	AL_Vol	AZ_x	AZ_Vol
3.250E+00	2.145E+01	3.840E+00	3.814E+00	3.300E+00	1.180E+01	1.460E+00	4.863E+01	2.120E+00	8.134E+01
3.360E+00	2.717E+01	3.960E+00	1.001E+01	3.770E+00	4.469E+01	1.320E+00	5.721E+00	2.060E+00	9.511E+01
3.480E+00	2.574E+01	4.410E+00	2.860E+01	3.870E+00	3.433E+01	1.370E+00	1.144E+01	1.980E+00	4.577E+01
3.590E+00	3.576E+01	4.700E+00	3.433E+01	3.960E+00	4.183E+01	1.410E+00	3.218E+01	1.910E+00	1.859E+01
3.700E+00	3.933E+01	5.140E+00	7.723E+01	3.080E+00	1.287E+01	1.440E+00	5.149E+01	1.980E+00	4.577E+01
3.610E+00	2.717E+01	4.810E+00	3.433E+01	2.800E+00	1.144E+01	1.430E+00	3.814E+01	1.970E+00	2.682E+01
3.520E+00	2.574E+01	4.470E+00	3.003E+01	2.520E+00	6.674E+00	1.430E+00	2.682E+01	1.960E+00	2.682E+01
3.430E+00	2.574E+01	3.800E+00	1.287E+01	3.360E+00	1.812E+01	1.420E+00	2.002E+01	1.940E+00	1.859E+01
2.970E+00	1.907E+00	3.570E+00	9.535E+00	3.500E+00	3.290E+01	1.360E+00	1.377E+01	2.420E+00	2.403E+02
3.170E+00	8.581E+00	4.130E+00	3.003E+01	3.690E+00	3.433E+01	1.380E+00	1.859E+01	1.940E+00	2.002E+01
3.370E+00	2.288E+01	4.700E+00	3.576E+01	3.880E+00	3.719E+01	1.410E+00	2.002E+01	2.100E+00	4.291E+01
3.580E+00	4.291E+01	5.260E+00	6.257E+01	4.060E+00	4.148E+01	1.460E+00	3.039E+01	2.260E+00	1.487E+02

==> data/VolumeUhatAZ.txt <==
AZ_x	AZ_Vol
2.12E+00	8.13E+01
2.06E+00	9.51E+01
1.98E+00	4.58E+01
1.91E+00	1.86E+01
1.98E+00	4.58E+01
1.97E+00	2.68E+01
1.96E+00	2.68E+01
1.94E+00	1.86E+01
2.42E+00	2.40E+02
1.94E+00	2.00E+01
2.10E+00	4.29E+01
2.26E+00	1.49E+02

==> data/VolumeUhatAl.txt <==
AL_x	AL_Vol
1.460	48.630
1.370	11.440
1.410	32.180
1.440	51.490
1.430	38.140
1.430	26.820
1.420	20.020
1.360	13.770
1.380	18.590
1.410	20.020
1.460	30.390

==> data/VolumeUhatIN.txt <==
IN_x	IN_Vol
3.30E+00	1.18E+01
3.77E+00	4.47E+01
3.87E+00	3.43E+01
3.96E+00	4.18E+01
3.08E+00	1.29E+01
2.80E+00	1.14E+01
2.52E+00	6.67E+00
3.36E+00	1.81E+01
3.50E+00	3.29E+01
3.69E+00	3.43E+01
3.88E+00	3.72E+01
4.06E+00	4.15E+01

==> data/VolumeUhatSS.txt <==
SS_x	SS_Vol
3.25	21.45
3.36	27.17
3.48	25.74
3.59	35.76
3.70	39.33
3.61	27.17
3.52	25.74
3.43	25.74
3.17	8.58
3.37	22.88
3.58	42.91

==> data/VolumeUhatTi.txt <==
TI_x	TI_Vol
3.84E+00	3.81E+00
3.96E+00	1.00E+01
4.41E+00	2.86E+01
4.70E+00	3.43E+01
5.14E+00	7.72E+01
4.81E+00	3.43E+01
4.47E+00	3.00E+01
3.80E+00	1.29E+01
3.57E+00	9.54E+00
4.13E+00	3.00E+01
4.70E+00	3.58E+01
5.26E+00	6.26E+01
	
